NANCY: Next-generation All-sky Near-infrared Community surveY

The Nancy Grace Roman Space Telescope is capable of delivering an unprecedented all-sky, high-spatial resolution, multi-epoch infrared map to the astronomical community. This opportunity arises in the midst of numerous ground- and space-based surveys that will provide extensive spectroscopy and imaging together covering the entire sky (such as Rubin/LSST, Euclid, UNIONS, SPHEREx, DESI, SDSS-V, GALAH, 4MOST, WEAVE, MOONS, PFS, UVEX, NEO Surveyor, etc.). Roman can uniquely provide uniform high-spatial-resolution (~0.1 arcsec) imaging over the entire sky, vastly expanding the science reach and precision of all of these near-term and future surveys. This imaging will not only enhance other surveys, but also facilitate completely new science. By imaging the full sky over two epochs, Roman can measure the proper motions for stars across the entire Milky Way, probing 100 times fainter than Gaia out to the very edge of the Galaxy. Here, we propose NANCY: a completely public, all-sky survey that will create a high-value legacy dataset benefiting innumerable ongoing and forthcoming studies of the universe. NANCY is a pure expression of Roman's potential: it images the entire sky, at high spatial resolution, in a broad infrared bandpass that collects as many photons as possible. The majority of all ongoing astronomical surveys would benefit from incorporating observations of NANCY into their analyses, whether these surveys focus on nearby stars, the Milky Way, near-field cosmology, or the broader universe.

==> affils.tsv <==
Affiliation (use LaTeX for accents, no duplicates)	Acronym
MIT Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, 77 Massachusetts Ave, Cambridge, MA 02139, USA	MITK
Department of Physics, Massachusetts Institute of Technology, 77 Massachusetts Ave, Cambridge, MA 02139, USA	MITP
Department of Physics, McGill University, 3600 rue University, Montr\'eal, QC H3A 2T8, Canada	MU
Department of Physics and Astronomy, University of British Columbia, 6224 Agricultural Road, Vancouver, BC V6T 1Z1 Canada	UBC
Perimeter Institute for Theoretical Physics, 31 Caroline Street N, Waterloo, ON N25 2YL, Canada	PI
Dominion Radio Astrophysical Observatory, Herzberg Research Centre for Astronomy and Astrophysics, National Research Council Canada, PO Box 248, Penticton, BC V2A 6J9, Canada	DRAO
McGill Space Institute, McGill University, 3550 rue University, Montr\'eal, QC H3A 2A7, Canada	MSI
Department of Physics and Astronomy, West Virginia University, P.O. Box 6315, Morgantown, WV 26506, USA 	WVUPA
Center for Gravitational Waves and Cosmology, West Virginia University, Chestnut Ridge Research Building, Morgantown, WV 26505, USA	WVUGWAC
Lane Department of Computer Science and Electrical Engineering, 1220 Evansdale Drive, PO Box 6109  Morgantown, WV 26506, USA	WVULCSEE
Canadian Institute for Theoretical Astrophysics, 60 St.~George Street, Toronto, ON M5S 3H8, Canada	CITA
Department of Physics and Astronomy, University of Waterloo, Waterloo, ON N2L 3G1, Canada	UW
Department of Computer Science, Math, Physics, \& Statistics, University of British Columbia, Kelowna, BC V1V 1V7, Canada	UBCO
Department of Physics, Yale University, New Haven, CT 06520, USA	YU
Sidrat Research, PO Box 73527 RPO Wychwood, Toronto, ON M6C 4A7, Canada	SR
Department of Physics, University of Wisconsin-Madison, 1150 University Ave, Madison, WI 53706, USA	UWM
Department of Physics, University of Toronto, 60 St.~George Street, Toronto, ON M5S 1A7, Canada	UTPHYS
Department of Astronomy and Astrophysics, Tata Institute of Fundamental Research, Mumbai, 400005, India	TIFR
National Centre for Radio Astrophysics, Post Bag 3, Ganeshkhind, Pune, 411007, India	NCRA
National Radio Astronomy Observatory, 520 Edgemont Rd, Charlottesville, VA 22903, USA	NRAO
Department of Physics and Astronomy, University of Manitoba, Winnipeg, MB R3T 2N2, Canada	UM
Center for Astrophysics $|$ Harvard \& Smithsonian, 60 Garden St, Cambridge, MA 02138	CfA
Center for Computational Astrophysics, Flatiron Institute, 162 Fifth Ave, New York, NY 10010, USA	CCA
NSF's National Optical-Infrared Astronomy Research Laboratory, 950 N Cherry Ave, Tucson, AZ 85719	NOIRLab
Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA 	KIPAC
Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA	Stanford
SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA 	SLAC
Department of Astronomy, University of Michigan, 1085 S. University Ave, Ann Arbor, MI, 48109, USA	UMichAstro
Space Telescope Science Institute, 3700 San Martin Dr, Baltimore, MD 21218, USA	STScI
Johns Hopkins University, 3400 N. Charles St, Baltimore, MD 21218, USA	JHU
Department of Physics and Astronomy, University of Wyoming, Laramie, WY 82071, USA	UWyo
The Observatories of the Carnegie Institution for Science, 813 Santa Barbara Street, Pasadena, CA 91101, USA	OCIW
SOAR Telescope/NSF's NOIRLab, Avda Juan Cisternas 1500, 1700000, La Serena, Chile	SOAR
Institute for Astronomy, University of Edinburgh, Royal Observatory, Blackford Hill, Edinburgh EH9 3HJ, UK	EDI
Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK	CAM
Graduate Institute of Astrophysics and Department of Physics, National Taiwan University, No. 1, Sec. 4 Roosevelt Road, Taipei 10617, Taiwan	NTU
Fermi National Accelerator Laboratory, P.O.\ Box 500, Batavia, IL 60510, USA	FNAL
Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA	KICP
Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA	Chicago
Institute of Space Sciences (ICE-CSIC), Campus UAB, Carrer de Can Magrans, s/n, E-08193 Barcelona, Spain.	ICE-CSIC
Institut d’Estudis Espacials de Catalunya (IEEC), E-08034 Barcelona, Spain.	IEEC
Gemini Observatory, Casilla 603, La Serena, Chile	Gemini South
McWilliams Center for Cosmology, Carnegie Mellon University, 5000 Forbes Ave, Pittsburgh, PA 15213, USA	CMU
Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721, USA	UArizona
Konkoly Observatory, CSFK, H-1121 Konkoly Thege Mikl\'{o}s \'{u}t 15-17, Budapest, Hungary	Konkoly
Lawrence Berkeley National Lab, 1 Cyclotron Rd, Berkeley CA 94720, USA	LBNL
Université Paris Cité, CNRS, Astroparticule et Cosmologie, F-75013 Paris, France	APC_CNRS
Center for Cosmology and Particle Physics, Department of Physics, New York University, 726 Broadway, New York, NY 10003, USA	NYU
Department of Astrophysical Sciences, Princeton University, 4 Ivy Lane, Princeton, NJ 08544	PTON
Department of Physics and Astronomy, Siena College, 515 Loudon Road, Loudonville, NY 12211, USA	Siena
Department of Physics and Astronomy, Rutgers, the State University of New Jersey, Piscataway, NJ 08854, USA 	Rutgers
National Astronomical Observatories, Chinese Academy of Sciences, A20 Datun Road, Chaoyang District, Beijing 100101, China	NAOC-CAS
Univ. Grenoble Alpes, CNRS, LPSC-IN2P3, 38000 Grenoble, France	LPSC-IN2P3
Department of Statistical Sciences, University of Toronto, Toronto, ON M5G 1Z5, Canada	DoSSUofT
David A. Dunlap Department of Astronomy \& Astrophysics, University of Toronto, Toronto, ON M5S 3H4, Canada	DADDAAUofT
Dunlap Institute for Astronomy \& Astrophysics, University of Toronto, Toronto, ON M5S 3H4, Canada	DIUofT
Data Sciences Institute, University of Toronto, Toronto, ON M5G 1Z5, Canada	DSIUofT
Department of Physics and Astronomy, Dartmouth College, Hanover, NH 03755, USA	Dartmouth
Max-Planck-Institut für Astronomie, Königstuhl17, D-69117 Heidelberg,Germany	MPIA
Leibniz-Institut für Astrophysik Potsdam (AIP), An der Sternwarte 16, 14482 Potsdam, Germany	AIP
Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Drive, Pasadena, CA 91109, USA	JPL
Observatorio Astron\'omico, Universidad de los Andes, Cra. 1 No. 18A-10, Edificio H, CP 111711 Bogot\'a, Colombia	Uniandes
Institute of Astronomy, National Tsing Hua University, 101 Kuang-Fu Rd., Sec 2., East District, Hsinchu 300044, Taiwan	NTHU
The Oskar Klein Centre, Department of Astronomy, Stockholm University, AlbaNova, 10691 Stockholm, Sweden	OKC
California Institute of Technology, Pasadena, CA 91125, USA	Caltech
Department of Astronomy, Columbia University, 538 West 120th Street, New York, NY 10027, USA	Columbia
Department of Astronomy, University of Virginia, 530 McCormick Rd., Charlottesville, VA, 22904, USA	UVa
Department of Physics, University of California Merced, 5200 North Lake Road, Merced, CA 95343, USA	UCM
Department of Physics $\&$ Astronomy, University of Southern California, Los Angeles, CA, 90007, USA	USC
Department of Physics $\&$ Astronomy, University of Calgary, Calgary, AB T2N 1N4, Canada	UCalgary
National Radio Astronomy Observatory Array Operations Center, 1003 Lopezville Rd, Socorro, NM 87801	NRAO_Socorro
Department of Astronomy, University of California, Berkeley, CA 94720, USA	UCB
Vera C Rubin Observatory/AURA, 950 N Cherry Ave, Tucson, AZ 85719	Rubin
University of California Observatories and Department of Astronomy and Astrophysics, University of California, Santa Cruz, Santa Cruz, CA, 95064	UCSC
Department of Physics, The Ohio State University, 191 West Woodruff Ave, Columbus OH 43210 USA	OSU
Leiden Observatory, Leiden University, Niels Bohrweg 2, 2333 CA, Leiden, The Netherlands	LEID
Department of Physics and Astronomy, Sejong University, Seoul, 143-747, Korea	SJU
Department of Astronomy and Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721, USA	UArizona
Department of Physics and Astronomy, UCLA, 430 Portola Plaza, Los Angeles, CA 90095-1547	UCLA
Universite de Strasbourg, CNRS, Observatoire astronomique de Strasbourg, UMR 7550, F-67000 Strasbourg, France	ObAS
Argelander-Institut für Astronomie, Auf dem Hügel 71, D-53121 Bonn	Bonn
Department of Natural Sciences, University of Michigan-Dearborn, 4901 Evergreen Rd, Dearborn, MI 48128, USA	UMichDearborn
Department of Physics and Astronomy, University of Pennsylvania, 209 South 33rd Street, Philadelphia, PA 19104 USA	Upenn
Laboratoire de Physique Nucléaire et de Hautes Energies, LPNHE, Sorbonne Université, CNRS/IN2P3, Paris, France	LPNHE
Institute of Astronomy and Astrophysics, Academia Sinica, 11F of Astronomy-Mathematics Building, AS/NTU, No.1, Sec. 4, Roosevelt Rd, Taipei 10617, Taiwan, R.O.C.	ASIAA
Department of Astronomy, University of Washington, 3910 15th Ave NE, Seattle WA 98195-0002	Udub
Korea Astronomy and Space Science Institute,776 Daedeok-daero, Yuseong-gu, Daejeon 34055, Republic of Korea	KASI
Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse 1, 85748 Garching Germany	MPE
Cardwell Hall, 116, 1228 N M.L.K. Jr. Dr, Manhattan, KS 66506	KSU
X5000BGT, Francisco N de Laprida 854, X5000BGR Córdoba, Argentina	IATE
30 Shuangqing Rd, Hai Dian Qu, Bei Jing Shi, China, 100190	Tsinghua
Department of Physics and Astronomy, Stony Brook University, Stony Brook, NY 11794-3800	SBU
UC Davis, One Shields Avenue, Davis, CA 95616	UCD
Department of Physics, Montana State University, P.O. Box 173840, Bozeman, MT 59717	Montana
Department of Astronomy, University of Florida, Gainesville, FL 32611	UF
Department of Astronomy, The University of Texas at Austin, 2515 Speedway Boulevard, Austin, TX 78712, USA	UT_Austin
Shanghai Astronomical Observatory, Chinese Academy of Sciences, 80 Nandan Road, Shanghai 200030, China	SHAO
Department of Mathemathics and Theory, Peng Cheng Laboratory, Shenzhen, Guangdong 518066, China	PCL
Department of Physics, University of Costa Rica, 11501 San José, Costa Rica	UCR
Department of Physics & Astronomy and PITT PACC, University of Pittsburgh, 3941 O’Hara Street, Pittsburgh, PA 15260, USA	PITT
MTA-CSFK Lendület Large-scale Structure Research Group,  H-1121 Budapest, Konkoly Thege Miklós út 15-17, Hungary	MTA-CSFK
Department of Physics & Astronomy, 101 Howard Street, Suite 500, San Francisco, CA 94105	USFCA
Department of Physics & Astronomy, University of Waterloo, 200 University Ave. W., Waterloo, Ontario, Canada N2L 3G1	UWaterloo
LBT Observatory, University of Arizona, 933 N. Cherry Ave, Tucson, AZ 85721-0065	LBTO
Canada France Hawaii Telescope, 65-1238 Mamalahoa Hwy, Waimea, HI 96743	CFHT
University of California San Diego, 9500 Gilman Drive, La Jolla, CA 92093-0424	UCSD
Institute for Computational Cosmology, Department of Physics, Durham University, Durham DH1 3LE, UK	Durham_ICC

==> authors.tsv <==
						
Add your authors here!  Add any new affiliation acronyms to the "Affiliations" tab below.  Please keep the formatting consistent!						
Overleaf file for the white paper is here (view only): https://www.overleaf.com/read/bnnkyqzmhhjy						
Template made by Dustin Lang for CHIME FRB						
Last Name(s)	First Name	I have read the current draft (Y/N)	Email address	ORCID	Affiliation(s) (Use "Affiliations" Page to list address)	Acknowledgements
Han	Jiwon Jesse	Y	jiwon.han@cfa.harvard.edu	0000-0002-6800-5778	CfA	
Dey	Arjun	Y	arjun.dey@noirlab.edu	0000-0002-4928-4003	NOIRLab	
Price-Whelan	Adrian M.	Y	aprice-whelan@flatironinstitute.org	0000-0003-0872-7098	CCA	
Najita	Joan	Y	joan.najita@noirlab.edu	0000-0002-5758-150X	NOIRLab	
Schlafly	Edward F.	Y	eschlafly@stsci.edu	0000-0002-3569-7421	STScI	
Saydjari	Andrew	Y	andrew.saydjari@cfa.harvard.edu	0000-0002-6561-9002	CfA	
Wechsler	Risa H.	Y	rwechsler@stanford.edu	0000-0003-2229-011X	KIPAC, Stanford, SLAC	
Bonaca	Ana	Y	abonaca@carnegiescience.edu	0000-0002-7846-9787	OCIW	
Schlegel	David J	Y	djschlegel@lbl.gov	0000-0002-5042-5088	LBNL	
Conroy	Charlie	Y	cconroy@cfa.harvard.edu		CfA	
Raichoor	Anand	Y	araichoor@lbl.gov	0000-0001-5999-7923	LBNL	
Drlica-Wagner	Alex	Y	kadrlica@fnal.gov	0000-0001-8251-933X	FNAL, KICP, Chicago	
Kollmeier	Juna A.	Y	jak@cita.utoronto.ca	0000-0001-9852-1610	CITA, OCIW	
Koposov	Sergey E.	Y	skoposov@ed.ac.uk	0000-0003-2644-135X	EDI, CAM	
Besla	Gurtina	Y	gbesla@arizona.edu	0000-0003-0715-2173	UArizona	
Rix	Hans-Walter		rix@mpia.de	0000-0003-4996-9069	MPIA	
Anand	Abhijeet	Y	AbhijeetAnand@lbl.gov	0000-0003-2923-1585	LBNL	
Ashby	Matthew	Y	mashby@cfa.harvard.edu	0000-0002-3993-0745	CfA	
Bahr-Kalus	Benedict	Y	benedictbahrkalus@kasi.re.kr	0000-0002-4578-4019	KASI	
Beaton	Rachel	Y	rbeaton@stsci.edu	0000-0002-1691-8217	STScI	
Behera	Jayashree	Y	jayashreeb@ksu.edu	0009-0002-2434-5903	KSU	
Bell	Eric F.	Y	ericbell@umich.edu	0000-0002-5564-9873	UMichAstro	
Bellm	Eric C	Y	ecbellm@uw.edu	0000-0001-8018-5348	Udub	
Beraldo e Silva	Leandro	Y	lberaldo@umich.edu	0000-0002-0740-1507	UMichAstro	
Birrer	Simon	Y	simon.birrer@stonybrook.edu	0000-0003-3195-5507	SBU	
Blanton	Michael R.	Y	mb144@nyu.edu	0000-0003-1641-6222	NYU	
Bock	Jamie	Y	jjb@astro.caltech.edu		Caltech, JPL	
Broekgaarden	Floor	Y	floor.broekgaarden@cfa.harvard.edu	0000-0002-4421-4962	CfA	
Brout	Dillon	Y	dillon.brout@cfa.harvard.edu	0000-0001-5201-8374	CfA	
Brown	Warren	Y	wbrown@cfa.harvard.edu	0000-0002-4462-2341	CfA	
Brown	Anthony G.A.	Y	brown@strw.leidenuniv.nl	0000-0002-7419-9679	LEID	
Bulbul	Esra	Y	ebulbul@mpe.mpg.de	0000-0002-7619-5399	MPE	
Calderon	Rodrigo	Y	Calderon@kasi.re.kr	0000-0002-8215-7292	KASI	
Carlin	Jeffrey L	Y	jcarlin@lsst.org	0000-0002-3936-9628	Rubin	
Carrillo	Andreia	Y	andreia.carrillo@durham.ac.uk	0000-0002-5786-0787	Durham_ICC	
Castander	Francisco Javier	Y	fjc@ice.csic.es	0000-0001-7316-4573	ICE-CSIC, IEEC	
Chakraborty	Priyanka	Y	priyanka.chakraborty@cfa.harvard.edu	0000-0002-4469-2518	CfA	
Chandra	Vedant	Y	vedant.chandra@cfa.harvard.edu	0000-0002-0572-8012	CfA	
Chiang	Yi-Kuan	Y	ykchiang@asiaa.sinica.edu.tw	0000-0001-6320-261X	ASIAA	
Choi	Yumi	Y	yumi.choi@noirlab.edu	0000-0003-1680-1884	NOIRLab	
Clark	Susan E.	Y	seclark1@stanford.edu	0000-0002-7633-3376	Stanford, KIPAC	
Clarkson	William I.	Y	wiclarks@umich.edu	0000-0002-2577-8885	UMichDearborn	
Cooper	Andrew	Y	apcooper@gapp.nthu.edu.tw	0000-0001-8274-158X	NTHU	
Crill	Brendan	Y	bcrill@jpl.nasa.gov	0000-0002-4650-8518	JPL	
Cunha	Katia 	Y	kcunha@arizona.edu	0000-0001-6476-0576	UArizona	
Cunningham	Emily	Y	ecc2198@columbia.edu	0000-0002-6993-0826	Columbia	
Dalcanton	Julianne	Y	jdalcanton@flatironinstitute.org	0000-0002-1264-2006	CCA	
Danieli	Shany	Y	sdanieli@astro.princeton.edu	0000-0002-1841-2252	PTON	
Daylan	Tansu	Y	tdaylan@princeton.edu	0000-0002-6939-9211	PTON	
de Jong	Roelof S.	Y	rdejong@aip.de	0000-0001-6982-4081	AIP	
DeRose	Joseph	Y	jderose@lbl.gov	0000-0002-0728-0960	LBNL	
Dey	Biprateep	Y	biprateep@pitt.edu	0000-0002-5665-7912	PITT	
Dickinson	Mark	Y	mark.dickinson@noirlab.edu	0000-0001-5414-5131	NOIRLab	
Dominguez	Mariano	Y	mariano.dominguez@unc.edu.ar	0000-0002-7982-3135	IATE	
Dong	Dillon	Y	ddong@nrao.edu	0000-0001-9584-2531	NRAO_Socorro	
Eifler	Tim	Y	timeifler@arizona.edu	0000-0002-1894-3301	UArizona	
El-Badry	Kareem	Y	kareem.el-badry@cfa.harvard.edu	0000-0002-6871-1752	CfA	
Escala	Ivanna	Y	iescala@princeton.edu	0000-0002-9933-9551	PTON, OCIW	
Fazio	Giovanni	Y	gfazio@cfa.harvard.edu	0000-0002-0670-0708	CfA	
Ferguson	Annette M. N. Ferguson	Y	annette.ferguson@ed.ac.uk	0000-0001-7934-1278	EDI	
Ferraro	Simone	Y	sferraro@lbl.gov	0000-0003-4992-7854	LBNL	
Filion	Carrie	Y	cfilion@jhu.edu	0000-0001-5522-5029	JHU	
Forero-Romero	Jaime E.	Y	je.forero@uniandes.edu.co	0000-0002-2890-3725	Uniandes	
Fu	Shenming	Y	shenming.fu@noirlab.edu	0000-0001-5422-1958	NOIRLab	
Galbany	Lluís	Y	lgalbany@ice.csic.es	0000-0002-1296-6887	ICE-CSIC, IEEC	
Garavito-Camargo	Nicolas	Y	ngaravito@flatironinstitute.org	0000-0001-7107-1744	CCA	
Gawiser	Eric	Y	gawiser@physics.rutgers.edu	0000-0003-1530-8713	Rutgers	
Geha	Marla	Y	marla.geha@yale.edu	0000-0002-7007-9725	YU	
Gnedin	Oleg Y.	Y	ognedin@umich.edu	0000-0001-9852-9954	UMichAstro	
Gomez	Sebastian 	Y	sgomez@stsci.edu	0000-0001-6395-6702	STScI	
Greene	Jenny 	Y	jgreene@astro.princeton.edu	0000-0002-5612-3427	PTON	
Guy	Julien	Y	jguy@lbl.gov	0000-0001-9822-6793	LBNL	
Hadzhiyska	Boryana	Y	boryanah@berkeley.edu	0000-0003-2792-6252	LBNL	
Hawkins 	Keith	Y	keithhawkins@utexas.edu	0000-0002-1423-2174	UT_Austin 	
Hernquist	Lars	Y	lhernquist@cfa.harvard.edu	0000-0001-6950-1629	CfA	
Hirata	Christopher	Y	hirata.10@osu.edu	0000-0002-2951-4932	OSU	
Hora	Joseph	Y	jhora@cfa.harvard.edu	0000-0002-5599-4650	CfA	
Horowitz	Benjamin	Y	bahorowitz@lbl.gov	0000-0001-7832-5372	LBNL	
Horta	Danny	Y	dhortadarrington@flatironinstitute.org	0000-0003-1856-2151	CCA	
Huang	Caroline 	Y 	caroline.huang@cfa.harvard.edu	0000-0001-6169-8586	CfA	
Huang	Xiaosheng	Y	xhuang22@usfca.edu	0000-0001-8156-0330	USFCA	
Huanyuan	Shan	Y	hyshan@shao.ac.cn	0000-0001-8534-837X	SHAO	
Hunt	Jason A. S.	Y	jhunt@flatironinstitute.org	0000-0001-8917-1532	CCA	
Ibata	Rodrigo	Y	rodrigo.ibata@astro.unistra.fr	0000-0002-3292-9709	ObAS	
Jannuzi	Buell	Y	buelljannuzi@arizona.edu	0000-0002-1578-6582	UArizona	
Johnston	Kathryn V.	Y	kvj@astro.columbia.edu	0000-0001-6244-6727	Columbia	
Jones	Michael G.	Y	jonesmg@arizona.edu	0000-0002-5434-4904	UArizona	
Juneau	Stephanie	Y	stephanie.juneau@noirlab.edu	0000-0002-0000-2394	NOIRLab	
Kado-Fong	Erin	Y	erin.kado-fong@yale.edu	0000-0002-0332-177X	YU	
Kalari	Venu	Y	venu.kalari@noirlab.edu	0000-0002-4641-2532	Gemini South, NOIRLab	
Kallivayalil	Nitya	Y	njk3r@virginia.edu	0000-0002-3204-1742	UVa	
Karim	Tanveer	Y	tanveer.karim@cfa.harvard.edu	0000-0002-5652-8870	CfA	
Keeley	Ryan	Y	rkeeley@ucmerced.edu	0000-0002-0862-8789	UCM	
Khoperskov	Sergey	Y	skhoperskov@aip.de	0000-0003-2105-0763	AIP	
Kim	Bokyoung	Y	bokyoung.kim@ed.ac.uk	0000-0002-8999-1108	EDI	
Kovács	András	Y	kovacs.andras@csfk.org	0000-0002-5825-579X	MTA-CSFK, Konkoly	
Krause	Elisabeth	Y	krausee@arizona.edu	0000-0001-8356-2014	UArizona	
Kremer	Kyle	Y	kkremer@caltech.edu	0000-0002-4086-3180	Caltech	
Kremin	Anthony	Y	akremin@lbl.gov	0000-0001-6356-7424	LBNL	
Krolewski	Alex	Y	akrolews@uwaterloo.ca	0000-0003-2183-7021	PI, UWaterloo	
Kulkarni	S. R.	Y	srk@astro.caltech.edu	0000-0001-5390-8563	Caltech	
Kuna	Marine	Y	kuna@lpsc.in2p3.fr	0000-0002-3598-2847	LPSC-IN2P3	
L'Huillier	Benjamin	Y	benjamin@sejong.ac.kr	0000-0003-2934-6243	SJU	
Lacy	Mark	Y	mlacy@nrao.edu	0000-0002-3032-1783	NRAO	
Lan	Ting-Wen 	Y	twlan@ntu.edu.tw	0000-0001-8857-7020	NTU	
Leahy	Denis	Y	leahy@ucalgary.ca	0000-0002-4814-958X	UCalgary	
Li	Jiaxuan	Y	jiaxuanl@princeton.edu	0000-0001-9592-4190	PTON	
Lim	Seunghwan	Y	shlim1206@gmail.com	0000-0001-6860-9064	CITA	
López-Morales	Mercedes	Y	mlopez-morales@cfa.harvard.edu	0000-0003-3204-8183	CfA	
Macri	Lucas	Y	lucas.macri@noirlab.edu	0000-0002-1775-4859	NOIRLab	
Mau	Sidney	Y	smau@stanford.edu	0000-0003-3519-4004	Stanford, KIPAC	
McCarthy	Patrick J	Y	pat.mccarthy@noirlab.edu		NOIRLab	
McDonald	Eithne	Y	eithne.mcdonald@cfa.harvard.edu	0009-0000-5711-041X	CfA, Columbia	
McQuinn	Kristen	Y	kristen.mcquinn@rutgers.edu	0000-0001-5538-2614	Rutgers	
Meisner	Aaron	Y	aaron.meisner@noirlab.edu	0000-0002-1125-7384	NOIRLab	
Melnick	Gary	Y	gmelnick@cfa.harvard.edu	0000-0002-6025-0680	CfA	
Merloni	Andrea		am@mpe.mpg.de	0000-0002-0761-0130	MPE	
Millard	Cléa	N	clea.millard@etu.unistra.fr	0009-0004-4642-9782	ObAS, SJU	
Millon	Martin	Y	millon@stanford.edu	0000-0001-7051-497X	Stanford, KIPAC	
Montero-Camacho	Paulo	Y	pmontero@pcl.ac.cn	0000-0002-6998-6678	Tsinghua, PCL	
Morales-Gutierrez 	Catalina	Y	catalina.moralesgutierrez@ucr.ac.cr 	0009-0005-6014-3251	UCR	
Morrell	Nidia	Y	nmorrell@carnegiescience.edu	0000-0003-2535-3091	OCIW	
Moustakas	John	Y	jmoustakas@siena.edu	0000-0002-2733-4559	Siena	
Moustakas	Leonidas	Y	leonidas@jpl.nasa.gov	0000-0003-3030-2360	JPL	
Murray	Zachary	Y	zachary.murray@cfa.harvard.edu	0000-0002-8076-3854	CfA	
Mutlu-Pakdil	Burcin	Y	Burcin.Mutlu-Pakdil@dartmouth.edu	0000-0001-9649-4815	Dartmouth	
Myeong	GyuChul	Y	gm564@cam.ac.uk	0000-0002-5629-8876	CfA, CAM	
Myers	Adam D.	Y	amyers14@uwyo.edu		UWyo	
Nadler	Ethan	Y	enadler@carnegiescience.edu	0000-0002-1182-3825	OCIW, USC	
Navarete	Felipe	Y	felipe.navarete@noirlab.edu	0000-0002-0284-0578	SOAR	
Ness	Melissa	Y	melissa.ness@columbia.edu	0000-0001-5082-6693	Columbia, CCA	
Nidever	David L.	Y	david.nidever@montana.edu	0000-0002-1793-3689	Montana	
Nikutta	Robert	Y	robert.nikutta@noirlab.edu	0000-0002-7052-6900	NOIRLab	
Nushkia	Chamba	Y	nushkia.chamba@astro.su.se	0000-0002-1598-5995	OKC	
Olsen	Knut	Y	knut.olsen@noirlab.edu	0000-0002-7134-8296	NOIRLab	
Pace	Andrew B.	Y	apace@andrew.cmu.edu	0000-0002-6021-8760	CMU	
Pacucci	Fabio	Y	fabio.pacucci@cfa.harvard.edu	0000-0001-9879-7780	CfA	
Padmanabhan	Nikhil	Y	nikhil.padmanabhan@yale.edu	0000-0002-2885-8602	YU	
Parkinson	David	Y	davidparkinson@kasi.re.kr	0000-0002-7464-2351	KASI	
Pearson	Sarah	Y	spearson@nyu.edu	0000-0003-0256-5446	NYU	
Peng	Eric W.	Y	eric.peng@noirlab.edu	0000-0002-2073-2781	NOIRLab	
Razieh 	Emami	Y	razieh.emami_meibody@cfa.harvard.edu 	0000-0002-2791-5011	CfA	
Reiprich	Thomas		reiprich@astro.uni-bonn.de		Bonn	
Ricci	Marina	Y	ricci@apc.in2p3.fr	0000-0002-3645-9652	APC_CNRS	
Rich	R. Michael	Y	rmr@astro.ucla.edu	0000-0003-0427-8387	UCLA	
Richstein	Hannah	Y	hr8jz@virginia.edu	0000-0002-3188-2718	UVa	
Rockosi	Constance	Y	crockosi@ucsc.edu	0000-0002-6667-7028	UCSC	
Rossi	Graziano	Y	graziano@sejong.ac.kr 		SJU	
Salvato	Mara	Y	mara@mpe.mpg.de	0000-0001-7116-9303	MPE	
Samushia	Lado	Y	lado@phys.ksu.edu	0000-0002-1609-5687	KSU	
Sanchez	Javier	Y	jsanchez@stsci.edu	0000-0003-3136-9532	STScI	
Sand	David J	Y	dsand@arizona.edu	0000-0003-4102-380X	UArizona	
Sanderson	Robyn E	Y	robynes@sas.upenn.edu	0000-0003-3939-3297	Upenn	
Sarcevic	Niko	N	n.sarcevic2@newcastle.ac.uk	0000-0001-7301-6415	Newcastle University	
Sarkar	Arnab	Y	arnabsar@mit.edu	0000-0002-5222-1337	MITK	
Savino	Alessandro	Y	asavino@berkeley.edu	0000-0002-1445-4877	UCB	
Shafieloo	Arman	Y	shafieloo@kasi.re.kr	0000-0001-6815-0337	KASI	
Shengqi	Yang	Y	syang@carnegiescience.edu	0000-0002-0782-9116	OCIW	
Shields	Joseph	Y	jshields@lbto.org	0000-0002-7579-2829	LBTO	
Shipp	Nora	Y	nshipp@mit.edu	0000-0003-2497-091X	MITK	
Simon	Josh	Y	jsimon@carnegiescience.edu	0000-0002-4733-4994	OCIW	
Siudek	Malgorzata	Y	siudek@ice.csic.es	0000-0002-2949-2155	ICE-CSIC	
Siwei	Zou	Y	zousiwei@mail.tsinghua.edu.cn	0000-0002-3983-6484	Tsinghua	
Slepian	Zachary	Y	zslepian@ufl.edu	0000-0002-1208-119X	UF	
Smith	Verne	Y	verne.smith@noirlab.edu	0000-0002-0134-2024	NOIRLab	
Sobeck	Jennifer	Y	jsobeck@uw.edu	0000-0002-4989-0353	CFHT	
Sohn	Sangmo Tony	Y	tsohn@stsci.edu	0000-0001-8368-0221	STScI	
Som	Debopam	Y	dsom@stsci.edu	0000-0002-4814-2492	STScI	
Speagle	Joshua S.	Y	j.speagle@utoronto.ca	0000-0003-2573-9832	DoSSUofT, DADDAAUofT, DIUofT, DSIUofT	
Spergel	David	Y	dspergel@flatironinstitute.org		CCA	
Szabo	Robert	Y	rszabo@konkoly.hu	0000-0002-3258-1909	Konkoly	
Tan	Ting	Y	ting.tan@lpnhe.in2p3.fr	0000-0001-8289-1481	LPNHE	
Theissen	Christopher	Y	ctheissen@ucsd.edu	0000-0002-9807-5435	UCSD	
Tollerud	Erik	Y	etollerud@stsci.edu	0000-0002-9599-310X	STScI	
Tolls	Volker	Y	vtolls@cfa.harvard.edu	0000-0003-1841-2241	CfA	
Tran	Kim-Vy	Y	kim-vy.tran@cfa.harvard.edu	0000-0001-9208-2143	CfA	
Tsiane	Kabelo	Y	kabelo@uchicago.edu	0009-0008-6557-2065	Chicago, KICP	
Vacca	William D. 	Y	bill.vacca@noirlab.edu	0000-0002-9123-0068	NOIRLab	
Valluri	Monica	Y	mvalluri@umich.edu	0000-0002-6257-2341	UMichAstro	
Verberi	TonyLouis	Y	fon.verberi@mail.utoronto.ca	0000-0002-2374-6820	DADDAAUofT	
Warfield	Jack	Y	jtw5zc@virginia.edu	0000-0003-1634-4644	UVa	
Weaverdyck	Noah	Y	nweaverdyck@lbl.gov	0000-0001-9382-5199	LBNL	
Weiner	Benjamin	Y	bjw@as.arizona.edu	0000-0001-6065-7483	UArizona	
Weisz	Daniel	Y	dan.weisz@berkeley.edu	0000-0002-6442-6030	UCB	
Wetzel	Andrew	Y	awetzel@ucdavis.edu	0000-0003-0603-8942	UCD	
White	Martin	Y	mjwhite@lbl.gov	0000-0001-9912-5070	LBNL	
Williams	Christina C.	Y	christina.williams@noirlab.edu	0000-0003-2919-7495	NOIRLab	
Wolk	Scott	Y	swolk@cfa.harvard.edu	0000-0002-0826-9261	CfA	
Wu	John F.	Y	jowu@stsci.edu	0000-0002-5077-881X	STScI, JHU	
Wyse	Rosemary	Y	wyse@jhu.edu	0000-0002-4013-1799	JHU	
Zaritsky	Dennis	Y	dfz@arizona.edu	0000-0002-5177-727X	UArizona	
Zelko	Ioana	Y	ioana.zelko@gmail.com	0000-0002-7588-976X	CITA	
Zhimin	Zhou	Y	zmzhou@nao.cas.cn	0000-0002-4135-0977	NAOC-CAS	
Zucker	Catherine	Y	catherine.zucker@cfa.harvard.edu	0000-0002-2250-730X	STScI, CfA	
